Compressed Sensing with Prior Information: Optimal Strategies, Geometry, and Bounds

We address the problem of compressed sensing (CS) with prior information: reconstruct a target CS signal with the aid of a similar signal that is known beforehand, our prior information. We integrate the additional knowledge of the similar signal into CS via L1-L1 and L1-L2 minimization. We then establish bounds on the number of measurements required by these problems to successfully reconstruct the original signal. Our bounds and geometrical interpretations reveal that if the prior information has good enough quality, L1-L1 minimization improves the performance of CS dramatically. In contrast, L1-L2 minimization has a performance very similar to classical CS and brings no significant benefits. All our findings are illustrated with experimental results.

==> figures/BetaResults1.dat <==
0.000 176
0.500 169
1.000 164
1.699 102
1.875 83
1.954 73
2.000 71
2.398 69
2.699 77
3.000 83
3.699 99
4.000 100


==> figures/BetaResults2.dat <==
0.000 175
0.500 170
1.000 163
1.699 121
1.875 92
1.954 80
2.000 75
2.398 66
2.699 66
3.000 68
3.699 73
4.000 73


==> figures/BetaResults3.dat <==
0.000 157
0.500 148
1.000 139
1.699 83
1.875 60
1.954 51
2.000 50
2.398 55
2.699 74
3.000 81
3.699 91
4.000 93


==> figures/BetaResults4.dat <==
0.000 164
0.500 149
1.000 142
1.699 84
1.875 76
1.954 68
2.000 67
2.398 69
2.699 75
3.000 83
3.699 92
4.000 92


==> figures/BetaResults5.dat <==
0.000 148
0.500 144
1.000 135
1.699 88
1.875 76
1.954 68
2.000 67
2.398 68
2.699 76
3.000 81
3.699 87
4.000 94


==> figures/BetaResultsL1L2-1.dat <==
0.000 188
0.500 172
1.000 172
1.699 179
1.875 182
1.954 190
2.000 195
2.398 254
2.699 342
3.000 429
3.699 500



==> figures/BetaResultsL1L2-2.dat <==
0.000 198
0.500 163
1.000 162
1.699 163
1.875 174
1.954 182
2.000 185
2.398 259
2.699 336
3.000 440





==> figures/BetaResultsL1L2-3.dat <==
0.000 209
0.500 172
1.000 172
1.699 176
1.875 183
1.954 186
2.000 187
2.398 263
2.699 353
3.000 447




==> figures/BetaResultsL1L2-4.dat <==
0.000 207
0.500 166
1.000 165
1.699 166
1.875 178
1.954 186
2.000 197
2.398 268
2.699 368
3.000 456





==> figures/BetaResultsL1L2-5.dat <==
0.000 204
0.500 163
1.000 163
1.699 182
1.875 185
1.954 187
2.000 193
2.398 263
2.699 364
3.000 450





==> figures/C1.dat <==
0.010 -0.069
0.030 -0.201
0.050 -0.324
0.070 -0.439
0.090 -0.547
0.110 -0.649
0.130 -0.745
0.150 -0.835
0.170 -0.921
0.190 -1.002
0.210 -1.078
0.230 -1.151
0.250 -1.221
0.270 -1.287
0.290 -1.350
0.310 -1.410
0.330 -1.468
0.350 -1.524
0.370 -1.578
0.390 -1.629
0.410 -1.680
0.430 -1.728
0.450 -1.776
0.470 -1.822
0.490 -1.867
0.510 -1.912
0.530 -1.956
0.550 -1.999
0.570 -2.042
0.590 -2.085
0.610 -2.128
0.630 -2.172
0.650 -2.215
0.670 -2.260
0.690 -2.305
0.710 -2.352
0.730 -2.400
0.750 -2.450
0.770 -2.503
0.790 -2.559
0.810 -2.618
0.830 -2.683
0.850 -2.754
0.870 -2.834
0.890 -2.925
0.910 -3.032
0.930 -3.164
0.950 -3.339
0.970 -3.600
0.980 -3.805


==> figures/C2.dat <==
0.010 -0.012
0.030 -0.035
0.050 -0.059
0.070 -0.083
0.090 -0.108
0.110 -0.133
0.130 -0.159
0.150 -0.185
0.170 -0.212
0.190 -0.240
0.210 -0.269
0.230 -0.298
0.250 -0.329
0.270 -0.360
0.290 -0.393
0.310 -0.428
0.330 -0.464
0.350 -0.502
0.370 -0.542
0.390 -0.584
0.410 -0.629
0.430 -0.678
0.450 -0.729
0.470 -0.785
0.490 -0.846
0.510 -0.912
0.530 -0.985
0.550 -1.065
0.570 -1.155
0.590 -1.255
0.610 -1.369
0.630 -1.498
0.650 -1.648
0.670 -1.823
0.690 -2.029
0.710 -2.276
0.730 -2.576
0.750 -2.947
0.770 -3.414
0.780 -3.696




==> figures/ResultsLaTexCS.dat <==
1 0.00
21 0.00
41 0.00
61 0.00
81 0.00
101 0.00
121 0.00
141 0.00
161 0.00
181 0.00
201 0.00
221 0.00
241 0.00
261 0.20
281 0.60
301 0.90
321 0.96
341 1.00
361 1.00
381 1.00
401 1.00
421 1.00
441 1.00
461 1.00
481 1.00
501 1.00
521 1.00
541 1.00
561 1.00
581 1.00
600 1.00


==> figures/ResultsLaTexSI.dat <==
1 0.00
21 0.00
41 0.00
61 0.00
81 0.00
101 0.38
121 1.00
141 1.00
161 1.00
181 1.00
201 1.00
221 1.00
241 1.00
261 1.00
281 1.00
301 1.00
321 1.00
341 1.00
361 1.00
381 1.00
401 1.00
421 1.00
441 1.00
461 1.00
481 1.00
501 1.00
521 1.00
541 1.00
561 1.00
581 1.00
600 1.00



==> figures/ResultsLaTexSIL2.dat <==
1 0.00
21 0.00
41 0.00
61 0.00
81 0.00
101 0.00
121 0.00
141 0.00
161 0.00
181 0.00
201 0.00
221 0.00
241 0.00
261 0.14
281 0.52
301 0.90
321 1.00
341 1.00
361 1.00
381 1.00
401 1.00
421 1.00
441 1.00
461 1.00
481 1.00
501 1.00
521 1.00
541 1.00
561 1.00
581 1.00
600 1.00



==> figures/boundsL1L1.dat <==
0.000 336
0.500 305
1.000 272
1.699 151
1.875 131
2.000 97
2.398 107
2.699 121
3.000 135
3.699 150
4.000 153


==> figures/boundsL1L2.dat <==
0.000 316
0.500 317
1.000 318
1.699 338
1.875 363
1.954 382
2.000 397


